Ionised gas kinematics in bipolar H II regions

Stellar feedback plays a fundamental role in shaping the evolution of galaxies. Here we explore the use of ionised gas kinematics in young, bipolar H II regions as a probe of early feedback in these star-forming environments. We have undertaken a multiwavelength study of a young, bipolar H II region in the Galactic disc, G$316.81-0.06$, which lies at the centre of a massive ($\sim10^3$ M$_{\odot}$) infrared-dark cloud filament. It is still accreting molecular gas as well as driving a $\sim 0.2$ pc ionised gas outflow perpendicular to the filament. Intriguingly, we observe a large velocity gradient ($47.81 \pm 3.21$ km s$^{-1}$ pc$^{-1}$) across the ionised gas in a direction perpendicular to the outflow. This kinematic signature of the ionised gas shows a reasonable correspondence with the simulations of young H II regions. Based on a qualitative comparison between our observations and these simulations, we put forward a possible explanation for the velocity gradients observed in G$316.81-0.06$. If the velocity gradient perpendicular to the outflow is caused by rotation of the ionised gas, then we infer that this rotation is a direct result of the initial net angular momentum in the natal molecular cloud. If this explanation is correct, this kinematic signature should be common in other young (bipolar) H II regions. We suggest that further quantitative analysis of the ionised gas kinematics of young H II regions, combined with additional simulations, should improve our understanding of feedback at these early stages.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
